Combined Regularization and Discretization of Equilibrium Problems and Primal-Dual Gap Estimators

The present work aims at the application of finite element discretizations to a class of equilibrium problems involving moving constraints. Therefore, a Moreau--Yosida based regularization technique, controlled by a parameter, is discussed and, using a generalized $\Gamma$-convergence concept, a priori convergence results are derived. The latter technique is applied to the discretization of the regularized problems and is used to prove the convergence to the orginal equilibrium problem, when both -- regularization and discretization -- are imposed simultaneously. In addition, a primal-dual gap technique is used for the derivation of error estimators suitable for adaptive mesh refinement. A strategy for balancing between a refinement of the mesh and an update of the regularization parameter is established, too. The theoretical findings are illustrated for the obstacle problem as well as numerical experiments are performed for two quasi-variational inequalities with application to thermoforming and biomedicine, respectively.

==> plots/qvi_membrane/data/Lshape/est_data/est_adaptive_0000.dat <==
nrDoF eta
44 14.95772264291505
62 13.528982236380015
74 12.798639051291888
106 11.702725382090273
124 11.527342482122721
144 11.03811709605835
174 9.902850735430121
202 9.295043346375069
246 8.080280702235385
296 7.472332792080666


==> plots/qvi_membrane/data/Lshape/est_data/est_adaptive_0001.dat <==
nrDoF eta
296 7.139997707503799
366 6.4352803132310665
440 5.9229779011228185
524 5.157699800373779
594 4.776517466616246
714 4.392939446046059
836 4.051048010031066
992 3.7422850196999122
1176 3.4684058275219924


==> plots/qvi_membrane/data/Lshape/est_data/est_adaptive_0002.dat <==
nrDoF eta
1176 3.441370336583778
1414 3.0912159267203974
1616 2.910190860146591
1910 2.672955242897751
2206 2.497108871416703
2626 2.3111009065105215
3102 2.112628581925032
3668 1.915523105525801
4330 1.7544937302838688
5254 1.5840720783243483


==> plots/qvi_membrane/data/Lshape/est_data/est_adaptive_0003.dat <==
nrDoF eta
5254 1.592861291210538
6238 1.4574904691514428
7404 1.345059549352291
8690 1.2424900328723605
10266 1.1498266329819147
12326 1.0536590159066574
14606 0.9632083257175414
17182 0.8838106879973243
20788 0.8021655195044056
24586 0.7348257945770598


==> plots/qvi_membrane/data/Lshape/est_data/est_adaptive_0004.dat <==
nrDoF eta
24586 0.7364052548235996
29178 0.6780783297276247
34218 0.6308248419071204
40490 0.5820505868372997
48096 0.5364332746457702
57482 0.48854392588173884
67476 0.447636932814596
80420 0.40908021197777406
95820 0.371399654775813
113732 0.3419830928868844


==> plots/qvi_membrane/data/Lshape/est_data/est_adaptive_0005.dat <==
nrDoF eta
113732 0.3419930595909976
132300 0.31774649339558814
156178 0.29432533323637244
184128 0.2725005389101106
221888 0.24812432522769776


==> plots/qvi_membrane/data/Lshape/est_data/est_uniform_0000.dat <==
nrDoF eta
44 14.95772264291505
132 12.002693642627852
452 5.857139434364877


==> plots/qvi_membrane/data/Lshape/est_data/est_uniform_0001.dat <==
nrDoF eta
452 5.481505091545531
1668 2.9791503189976423
6404 1.5191051073900865


==> plots/qvi_membrane/data/Lshape/est_data/est_uniform_0002.dat <==
nrDoF eta
6404 1.5037052953042276
25092 0.8078233301359129
99332 0.4345633956832271


==> plots/qvi_membrane/data/Lshape/est_data/est_uniform_0003.dat <==
nrDoF eta
99332 0.4348265271171178
395268 0.2420364399916657


==> plots/qvi_membrane/data/Lshape/gamma_adaptive.dat <==
iter gamma
296 1.0
1176 1414.7858556055485
5254 20168.536414941867
24586 800892.709060575
113732 281610003.6545013
221888 11644129929763.605


==> plots/qvi_membrane/data/Lshape/gamma_uniform.dat <==
iter gamma
452 1.0
6404 1424.1337868756643
99332 19361.74822504346
395268 791679.2177719435


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0000.dat <==
nrDoF eta
56 32.830459459604775
64 29.010277430821
72 25.628726701673948
88 23.658214259575878
98 22.58058248345874
108 20.614421711075753
120 19.39695131817463
142 17.91374537879043
178 16.332600583811676


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0001.dat <==
nrDoF eta
178 13.686757967603508
202 12.219005018772537
236 11.440602298771285
268 10.566202146039712
310 9.543771527566037
370 8.96088154233443
440 8.182477243207186
498 7.617192418296697
566 7.001871720402565
664 6.433529386799616


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0002.dat <==
nrDoF eta
664 5.984889263155166
786 5.375868295479581
924 5.039882472760288
1042 4.637536561390955
1216 4.211434669571895
1408 3.8033237050713162
1612 3.523499340339324
1896 3.233753492234879
2260 2.9503407487220468


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0003.dat <==
nrDoF eta
2260 2.792635274985206
2662 2.5511541698780666
3094 2.3537484695188358
3504 2.1740034025621946
4040 1.9889508960658102
4664 1.8220015126330764
5468 1.6713964016581877
6352 1.537604480503385
7476 1.413026513436668
8936 1.2845099089976764


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0004.dat <==
nrDoF eta
8936 1.2463375334945297
10094 1.1478212899050655
11610 1.0545541394857463
13640 0.9608360481677033
15920 0.8808522781104305
18370 0.8116791662276206
21498 0.7465552182915441
25272 0.6875053887871577
30136 0.628022937812406
34868 0.5771769517235761


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0005.dat <==
nrDoF eta
34868 0.5692432117974423
40530 0.5246268265594242
48244 0.4769620502675
56706 0.43710952316986257
65464 0.4035060475254776
75920 0.37319853402179654
88412 0.3456309372928444
105242 0.3168073675851634
124374 0.28974794467437437
143426 0.2683516703032053


==> plots/qvi_membrane/data/slit/est_data/est_adaptive_0006.dat <==
nrDoF eta
143426 0.2675794042345629
169408 0.2456014178999603
199942 0.2254541464225551
234922 0.20690986080084994


==> plots/qvi_membrane/data/slit/est_data/est_uniform_0000.dat <==
nrDoF eta
56 32.830459459604775
172 18.745172453432808
596 11.226540754902999


==> plots/qvi_membrane/data/slit/est_data/est_uniform_0001.dat <==
nrDoF eta
596 8.925075536742673
2212 5.354812387079394
8516 3.4053759027527866


==> plots/qvi_membrane/data/slit/est_data/est_uniform_0002.dat <==
nrDoF eta
8516 3.019566659396821
33412 1.9963989684084722
132356 1.360959852887716


==> plots/qvi_membrane/data/slit/est_data/est_uniform_0003.dat <==
nrDoF eta
132356 1.324557040048368
526852 0.91907979796018


==> plots/qvi_membrane/data/slit/gamma_adaptive.dat <==
iter gamma
178 1.0
664 1001.0
2260 2569.0129212992224
8936 7472.256409642038
34868 33201.38221294986
143426 243565.99937876224
234922 4531498.99652531


==> plots/qvi_membrane/data/slit/gamma_uniform.dat <==
iter gamma
596 1.0
8516 1001.0
132356 9120.902871361974
526852 421037.819970439


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0000.dat <==
nrDoF eta
10 8.212861810957335
20 8.095420233398205
26 7.951631667237563
44 6.890290304501158
54 6.270424001424907
64 5.425323839075635
74 4.833540668462163
98 4.077881040574315


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0001.dat <==
nrDoF eta
98 2.5609073687953257
108 2.2064669382004345
136 1.950435077761354


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0002.dat <==
nrDoF eta
136 2.7874340811788247
150 2.47258509913711
164 2.2052767428498736
178 1.930568033275412
202 1.756295321955802
230 1.5251496654970769
272 1.3753711264634108
310 1.2443849721898101
350 1.1478924040222707
438 1.0199650738893802
516 0.9235206767924945


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0003.dat <==
nrDoF eta
516 1.1906747740512948
588 1.096984063406702
680 0.9561904605730198
752 0.8566278622112936
818 0.7903517399745775
912 0.7410107042907375
1032 0.6779385603204753
1158 0.6206845100717462
1286 0.5548731633434085
1424 0.4995506211754782
1616 0.4595506762883593


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0004.dat <==
nrDoF eta
1616 0.5331592121452268
1740 0.49793896733929277
1914 0.46064843176540066
2206 0.4163157622506306
2554 0.3849800800928417
2910 0.3473809231747463
3266 0.3193259642209453
3622 0.29385118232070456
4138 0.2628900775927794
4658 0.23935512278765975
5250 0.2240112006149433


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0005.dat <==
nrDoF eta
5250 0.25080317152690396
6120 0.2310146523645673
6748 0.2164922373674556
7526 0.20111593877797848
8648 0.18626727605107746
9826 0.17006768569562225
10902 0.15780918267575772
12870 0.14098354655120668
14634 0.12656774376999527
16660 0.11593800553198488
18984 0.10752787704744922


==> plots/qvi_thermo/data/square/est_data/est_adaptive_0006.dat <==
nrDoF eta
18984 0.1152316425802971
21532 0.10666092739763654
24610 0.09931370441369404
29780 0.09008804243524095
34456 0.08154206106378678
37684 0.07608117120077569
43254 0.06970377406932551
50562 0.06346165246838731


==> plots/qvi_thermo/data/square/est_data/est_uniform_0000.dat <==
nrDoF eta
10 8.212861810957335
26 7.395439419969908
82 4.173155719327662
290 2.1669584392286625


==> plots/qvi_thermo/data/square/est_data/est_uniform_0001.dat <==
nrDoF eta
290 0.8885979798296206


==> plots/qvi_thermo/data/square/est_data/est_uniform_0002.dat <==
nrDoF eta
290 1.0531645169525976
1090 0.4643070620232994
4226 0.23125684380424055


==> plots/qvi_thermo/data/square/est_data/est_uniform_0003.dat <==
nrDoF eta
4226 0.2517497029132352
16642 0.12587015820135278
66050 0.06285545919035183


==> plots/qvi_thermo/data/square/gamma_adaptive.dat <==
iter gamma
0 1.0
1 1001.0
2 2057.8029831304484
3 4701.925447630299
4 12615.490834530847
5 34919.82378056986
6 101849.89735933846


==> plots/qvi_thermo/data/square/gamma_uniform.dat <==
iter gamma
0 1.0
1 1001.0
2 2153.073551716873
3 5002.1582168892255

